A distillation based approach for the diagnosis of diseases

Presently, Covid-19 is a serious threat to the world at large. Efforts are being made to reduce disease screening times and in the development of a vaccine to resist this disease, even as thousands succumb to it everyday. We propose a novel method of automated screening of diseases like Covid-19 and pneumonia from Chest X-Ray images with the help of Computer Vision. Unlike computer vision classification algorithms which come with heavy computational costs, we propose a knowledge distillation based approach which allows us to bring down the model depth, while preserving the accuracy. We make use of an augmentation of the standard distillation module with an auxiliary intermediate assistant network that aids in the continuity of the flow of information. Following this approach, we are able to build an extremely light student network, consisting of just 3 convolutional blocks without any compromise on accuracy. We thus propose a method of classification of diseases which can not only lead to faster screening, but can also operate seamlessly on low-end devices.

==> ICIP Distillation/tables/case_study/table1.txt <==
\begin{table}[H]
    \caption{Classification report for teacher, assistant and student models on Case Study}
    \begin{subtable}{\linewidth}
        \caption{Teacher}
        \begin{tabular*}{\linewidth}{p{60pt}p{40pt}p{40pt}p{40pt}p{40pt}}
            \toprule
            & \textbf{Precision}&\textbf{Recall}&\textbf{F1-Score}&\textbf{Support}\\\midrule
        Normal     &0.9448&0.9778&0.9610&315\\
		Pneumonia     &0.9917    &0.9789    &0.9853       &854\\
		Covid     &0.9833    &0.9833    &0.9833        &40\\
	 Accuracy       &           &        &0.9788      &1229\\
	 Macro avg     &0.9733    &0.9800    &0.9765      &1229\\
	 Weighted avg     &0.9793    &0.9788    &0.9790      &1229\\
	 \bottomrule\\
        \end{tabular*}
    \end{subtable}
    %\vspace{0.02em}
    \begin{subtable}{\linewidth}
        \caption{Assistant}
        \begin{tabular*}{\linewidth}{p{60pt}p{40pt}p{40pt}p{40pt}p{40pt}}
            \toprule
            & \textbf{Precision}&\textbf{Recall}&\textbf{F1-Score}&\textbf{Support}\\\midrule
		Normal     &0.948     &0.978     &0.963      &315\\
		Pneumonia     &0.992    &0.980    &0.986     &854\\
		Covid     &0.983    &0.983    &0.983     &40\\
	 Accuracy &          &          &0.980     &1229\\
	 Macro avg&0.974    &0.980    &0.977     &1229\\
	 Weighted avg
	          &0.980    &0.980    &0.980     &1229\\
	 \bottomrule\\
        \end{tabular*}
    \end{subtable}
    \begin{subtable}{\linewidth}
        \caption{Student}
        \begin{tabular*}{\linewidth}{p{70pt}p{40pt}p{40pt}p{40pt}p{40pt}}
            \toprule
            & \textbf{Precision}&\textbf{Recall}&\textbf{F1-Score}&\textbf{Support}\\\midrule
		Normal     &0.941     &0.965     &0.953      &315\\
		Pneumonia     &0.987    &0.978    &0.982     &854\\
		Covid     &0.999    &0.999    &0.999     &40\\
	 Accuracy &          &          &0.976     &1229\\
	 Macro avg&0.976    &0.981    &0.978   &1229\\
	 Weighted avg
	          &0.976    &0.976    &0.976     &1229\\
	 \bottomrule\\
        \end{tabular*}
    \end{subtable}
    \label{table:tab2}
\end{table}
% \begin{table}[h]
% 	\centering 
% 	\caption {Case Study}
% 	\begin{subtable}
% 	\caption{Teacher Network}
% 	\begin{tabular*}{\linewidth}{p{40pt}p{30pt}p{30pt}p{40pt}p{50pt}}\toprule
% 	\hline& \textbf{Precision}&\textbf{Recall}&\textbf{F1-Score}&\textbf{Recall}\\\midrule
% 		0&0.9448&0.9778&0.9610&315\\
% 		1     &0.9917    &0.9789    &0.9853       &854\\
% 		2     &0.9833    &0.9833    &0.9833        &40\\
% 	 Accuracy       &           &        &0.9788      &1229\\
% 	 Macro avg     &0.9733    &0.9800    &0.9765      &1229\\
% 	 Weighted avg     &0.9793    &0.9788    &0.9790      &1229\\
% 		\hline
% 	\end{tabular*}
% 	\end{subtable}\par
	
%     \begin{subtable}
	
% 	\caption{Assistant Network}
	
% 	\begin{tabular*}{\linewidth}{p{40pt}p{30pt}p{30pt}p{40pt}p{50pt}}\toprule
% 	\hline
% 		& \textbf{Precision}&\textbf{Recall}&\textbf{F1-Score}&\textbf{Recall}\\\midrule
% 		0     &0.948     &0.978     &0.963      &315\\
% 		1     &0.992    &0.980    &0.986     &854\\
% 		2     &0.983    &0.983    &0.983     &40\\
% 	 Accuracy &          &          &0.980     &1229\\
% 	 Macro avg&0.974    &0.980    &0.977     &1229\\
% 	 Weighted avg
% 	          &0.980    &0.980    &0.980     &1229\\
% 		\hline
		
% 	\end{tabular*}
% 	\end{subtable}
	
% \end{table}

==> tables/case_study/table1.txt <==
\begin{table}[H]
    \caption{Classification report for teacher, assistant and student models on Case Study}
    \begin{subtable}{\linewidth}
        \caption{Teacher}
        \begin{tabular*}{\linewidth}{p{60pt}p{40pt}p{40pt}p{40pt}p{40pt}}
            \toprule
            & \textbf{Precision}&\textbf{Recall}&\textbf{F1-Score}&\textbf{Support}\\\midrule
        Normal     &0.9448&0.9778&0.9610&315\\
		Pneumonia     &0.9917    &0.9789    &0.9853       &854\\
		Covid     &0.9833    &0.9833    &0.9833        &40\\
	 Accuracy       &           &        &0.9788      &1229\\
	 Macro avg     &0.9733    &0.9800    &0.9765      &1229\\
	 Weighted avg     &0.9793    &0.9788    &0.9790      &1229\\
	 \bottomrule\\
        \end{tabular*}
    \end{subtable}
    %\vspace{0.02em}
    \begin{subtable}{\linewidth}
        \caption{Assistant}
        \begin{tabular*}{\linewidth}{p{60pt}p{40pt}p{40pt}p{40pt}p{40pt}}
            \toprule
            & \textbf{Precision}&\textbf{Recall}&\textbf{F1-Score}&\textbf{Support}\\\midrule
		Normal     &0.948     &0.978     &0.963      &315\\
		Pneumonia     &0.992    &0.980    &0.986     &854\\
		Covid     &0.983    &0.983    &0.983     &40\\
	 Accuracy &          &          &0.980     &1229\\
	 Macro avg&0.974    &0.980    &0.977     &1229\\
	 Weighted avg
	          &0.980    &0.980    &0.980     &1229\\
	 \bottomrule\\
        \end{tabular*}
    \end{subtable}
    \begin{subtable}{\linewidth}
        \caption{Student}
        \begin{tabular*}{\linewidth}{p{70pt}p{40pt}p{40pt}p{40pt}p{40pt}}
            \toprule
            & \textbf{Precision}&\textbf{Recall}&\textbf{F1-Score}&\textbf{Support}\\\midrule
		Normal     &0.941     &0.965     &0.953      &315\\
		Pneumonia     &0.987    &0.978    &0.982     &854\\
		Covid     &0.999    &0.999    &0.999     &40\\
	 Accuracy &          &          &0.976     &1229\\
	 Macro avg&0.976    &0.981    &0.978   &1229\\
	 Weighted avg
	          &0.976    &0.976    &0.976     &1229\\
	 \bottomrule\\
        \end{tabular*}
    \end{subtable}
    \label{table:tab2}
\end{table}
% \begin{table}[h]
% 	\centering 
% 	\caption {Case Study}
% 	\begin{subtable}
% 	\caption{Teacher Network}
% 	\begin{tabular*}{\linewidth}{p{40pt}p{30pt}p{30pt}p{40pt}p{50pt}}\toprule
% 	\hline& \textbf{Precision}&\textbf{Recall}&\textbf{F1-Score}&\textbf{Recall}\\\midrule
% 		0&0.9448&0.9778&0.9610&315\\
% 		1     &0.9917    &0.9789    &0.9853       &854\\
% 		2     &0.9833    &0.9833    &0.9833        &40\\
% 	 Accuracy       &           &        &0.9788      &1229\\
% 	 Macro avg     &0.9733    &0.9800    &0.9765      &1229\\
% 	 Weighted avg     &0.9793    &0.9788    &0.9790      &1229\\
% 		\hline
% 	\end{tabular*}
% 	\end{subtable}\par
	
%     \begin{subtable}
	
% 	\caption{Assistant Network}
	
% 	\begin{tabular*}{\linewidth}{p{40pt}p{30pt}p{30pt}p{40pt}p{50pt}}\toprule
% 	\hline
% 		& \textbf{Precision}&\textbf{Recall}&\textbf{F1-Score}&\textbf{Recall}\\\midrule
% 		0     &0.948     &0.978     &0.963      &315\\
% 		1     &0.992    &0.980    &0.986     &854\\
% 		2     &0.983    &0.983    &0.983     &40\\
% 	 Accuracy &          &          &0.980     &1229\\
% 	 Macro avg&0.974    &0.980    &0.977     &1229\\
% 	 Weighted avg
% 	          &0.980    &0.980    &0.980     &1229\\
% 		\hline
		
% 	\end{tabular*}
% 	\end{subtable}
	
% \end{table}
